Covariance Matrix Estimation in Massive MIMO

Interference during the uplink training phase significantly deteriorates the performance of a massive MIMO system. The impact of the interference can be reduced by exploiting second order statistics of the channel vectors, e.g., to obtain minimum mean squared error estimates of the channel. In practice, the channel covariance matrices have to be estimated. The estimation of the covariance matrices is also impeded by the interference during the training phase. However, the coherence interval of the covariance matrices is larger than that of the channel vectors. This allows us to derive methods for accurate covariance matrix estimation by appropriate assignment of pilot sequences to users in consecutive channel coherence intervals.

==> multi_wrt_T.csv <==
10,24.364,29.192,33.039,35.462,38.208,20.245,-Inf,17.707,20.578,21.015,21.623,22.303,16.106,19.364
20,24.432,32.455,34.636,35.506,38.25,19.644,-Inf,17.779,21.864,21.428,21.754,22.425,15.746,19.962
40,24.44,33.767,34.813,35.518,38.286,19.39,-Inf,17.801,21.929,21.499,21.765,22.437,15.678,20.211
70,24.409,34.253,34.836,35.468,38.245,19.942,30.038,17.701,21.711,21.376,21.616,22.291,15.908,20.109
140,24.465,34.594,34.891,35.502,38.26,24.001,31.109,17.832,21.741,21.549,21.767,22.458,17.915,20.398
210,24.406,34.72,34.924,35.521,38.261,26.039,31.823,17.795,21.653,21.536,21.759,22.433,18.817,20.687


==> multi_wrt_Ttr.csv <==
10,23.875,34.251,34.838,35.502,38.517,0,23.929,17.563,22.111,21.65,21.875,22.612,0,17.878
11,24.46,34.299,34.878,35.525,38.276,19.906,29.903,17.798,21.859,21.547,21.781,22.469,15.823,20.041
12,24.869,34.326,34.873,35.488,38.047,23.876,31.152,17.963,21.75,21.44,21.66,22.265,17.81,20.366
13,25.38,34.385,34.912,35.495,37.859,26.142,31.676,18.189,21.747,21.444,21.655,22.233,18.688,20.414
14,25.734,34.412,34.941,35.51,37.685,27.432,31.908,18.286,21.626,21.366,21.567,22.11,19.109,20.42


==> single.csv <==
10,0.76444,1.9323,2.6032,3.3658,7.7011,0.90256,2.8021,3.8232,4.7995,9.3954
20,0.76541,2.2816,2.8043,3.3375,7.7014,0.90143,3.2616,4.0661,4.7458,9.3969
30,0.76583,2.4756,2.915,3.3611,7.7015,0.90377,3.5581,4.2498,4.8037,9.402
50,0.76619,2.6169,3.0124,3.3635,7.7017,0.90605,3.7459,4.3561,4.7844,9.3966
100,0.76675,2.8121,3.1169,3.3454,7.7078,0.90336,4.0148,4.4789,4.7868,9.4025
200,0.76194,2.9257,3.1493,3.3153,7.6824,0.90521,4.2452,4.6024,4.8148,9.3981


==> wrtM.csv <==
30,1.5138,2.1375,2.0439,2.3367,2.9061
50,2.1106,2.9694,2.7042,3.2392,3.9844
70,2.4812,3.5305,3.0986,3.8606,4.7168
100,2.8812,4.1569,3.6011,4.5617,5.5327
150,3.2998,4.8258,4.0739,5.311,6.4284

